Large Deviations Optimal Scheduling of Closed Queueing Networks

We study the design of dynamic scheduling controls in closed queueing networks with a fixed number of jobs. Each time a server becomes available, the controller has (limited) flexibility in choosing the buffer from which to serve a job. If no jobs are available at any compatible buffer, the server idles. If the job is served, it relocates to a ``destination'' buffer. We study how to maximize throughput in steady state via a large deviations analysis. We propose a family of simple state-dependent policies called Scaled MaxWeight (SMW) policies that dynamically manage the distribution of jobs in the network. We prove that under a complete resource pooling condition (analogous to the condition in Hall's marriage theorem), any SMW policy leads to exponential decay of throughput-loss probability as the number of jobs scales to infinity. Further, there is an SMW policy that achieves the optimal loss exponent among all scheduling policies, and we analytically specify this policy in terms of the service rates and routing probabilities. The optimal SMW policy maintains high job levels adjacent to structurally under-supplied servers. Our methodology also applies to the open network setting and leads to exponent-optimal policies.

==> update_log.txt <==
I start with the OR second round version, run DIFF with the MS version.



1. remove travel delay sections.

\section{Supplementary material to Appendix~\ref{appen:sec:delay}: proof for travel delays}\label{online_appen_delay}
